Evaluating ChatGPT as a Question Answering System: A Comprehensive Analysis and Comparison with Existing Models

In the current era, a multitude of language models has emerged to cater to user inquiries. Notably, the GPT-3.5 Turbo language model has gained substantial attention as the underlying technology for ChatGPT. Leveraging extensive parameters, this model adeptly responds to a wide range of questions. However, due to its reliance on internal knowledge, the accuracy of responses may not be absolute. This article scrutinizes ChatGPT as a Question Answering System (QAS), comparing its performance to other existing QASs. The primary focus is on evaluating ChatGPT's proficiency in extracting responses from provided paragraphs, a core QAS capability. Additionally, performance comparisons are made in scenarios without a surrounding passage. Multiple experiments, exploring response hallucination and considering question complexity, were conducted on ChatGPT. Evaluation employed well-known Question Answering (QA) datasets, including SQuAD, NewsQA, and PersianQuAD, across English and Persian languages. Metrics such as F-score, exact match, and accuracy were employed in the assessment. The study reveals that, while ChatGPT demonstrates competence as a generative model, it is less effective in question answering compared to task-specific models. Providing context improves its performance, and prompt engineering enhances precision, particularly for questions lacking explicit answers in provided paragraphs. ChatGPT excels at simpler factual questions compared to "how" and "why" question types. The evaluation highlights occurrences of hallucinations, where ChatGPT provides responses to questions without available answers in the provided context.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

